Analysis of (sub-)Riemannian PDE-G-CNNs

Group equivariant convolutional neural networks (G-CNNs) have been successfully applied in geometric deep learning. Typically, G-CNNs have the advantage over CNNs that they do not waste network capacity on training symmetries that should have been hard-coded in the network. The recently introduced framework of PDE-based G-CNNs (PDE-G-CNNs) generalises G-CNNs. PDE-G-CNNs have the core advantages that they simultaneously 1) reduce network complexity, 2) increase classification performance, and 3) provide geometric interpretability. Their implementations primarily consist of linear and morphological convolutions with kernels. In this paper we show that the previously suggested approximative morphological kernels do not always accurately approximate the exact kernels accurately. More specifically, depending on the spatial anisotropy of the Riemannian metric, we argue that one must resort to sub-Riemannian approximations. We solve this problem by providing a new approximative kernel that works regardless of the anisotropy. We provide new theorems with better error estimates of the approximative kernels, and prove that they all carry the same reflectional symmetries as the exact ones. We test the effectiveness of multiple approximative kernels within the PDE-G-CNN framework on two datasets, and observe an improvement with the new approximative kernels. We report that the PDE-G-CNNs again allow for a considerable reduction of network complexity while having comparable or better performance than G-CNNs and CNNs on the two datasets. Moreover, PDE-G-CNNs have the advantage of better geometric interpretability over G-CNNs, as the morphological kernels are related to association fields from neurogeometry.

==> data/x=theta=0/exact_data_x=theta=0_w=1,1,1.csv <==
y,d
-3.,3.003594782937861
-2.94,2.943536641499015
-2.88,2.883505778839522
-2.82,2.8234644035897825
-2.76,2.763422270395922
-2.7,2.7033779295925133
-2.64,2.643331305540277
-2.58,2.583282332519047
-2.52,2.5232309583111445
-2.46,2.463177146947768
-2.4,2.4031208818175025
-2.34,2.3430621689869535
-2.2800000000000002,2.2830010407091943
-2.2199999999999998,2.2229375590770144
-2.16,2.162871819765804
-2.1,2.1028039557985467
-2.04,2.0427341412535602
-1.98,1.9826625948252148
-1.92,1.9225895831399407
-1.86,1.862515423725677
-1.8,1.8024404875365654
-1.74,1.7423652009286954
-1.6800000000000002,1.6822899686134842
-1.62,1.6222148120870044
-1.56,1.5621396932039837
-1.5,1.5020645735548064
-1.44,1.441989414173193
-1.3800000000000001,1.3819141752220776
-1.32,1.321838815653028
-1.26,1.2617632928319358
-1.2000000000000002,1.2016875621216065
-1.1400000000000001,1.1416115764102668
-1.08,1.0815352855727236
-1.02,1.0214586358480129
-0.96,0.9613815691137386
-0.8999999999999999,0.9013040220327394
-0.8399999999999999,0.841225925042017
-0.7800000000000002,0.7811472011468229
-0.7200000000000002,0.7210677644740903
-0.6600000000000001,0.6609875185285911
-0.6000000000000001,0.6009063540811327
-0.54,0.540824146597241
-0.48,0.4807407530750504
-0.41999999999999993,0.42065600806076153
-0.3600000000000003,0.3605697183018843
-0.30000000000000027,0.3004816544444981
-0.2400000000000002,0.24039153428499127
-0.18000000000000016,0.18029897647117243
-0.1200000000000001,0.12020332715603685
-0.06000000000000005,0.060100455012078974
0.,0.
0.06000000000000005,0.06010045501207897
0.1200000000000001,0.12020332715603683
0.17999999999999972,0.18029897647117243
0.23999999999999977,0.2403915342849913
0.2999999999999998,0.3004816544444982
0.3599999999999999,0.36056971830188445
0.41999999999999993,0.42065600806076175
0.48,0.48074075307505054
0.54,0.5408241465972412
0.5999999999999996,0.600906354081133
0.6599999999999997,0.6609875185285915
0.7199999999999998,0.7210677644740907
0.7799999999999998,0.7811472011468235
0.8399999999999999,0.8412259250420177
0.8999999999999999,0.9013040220327401
0.96,0.9613815691137393
1.0199999999999996,1.0214586358480133
1.08,1.0815352855727245
1.1399999999999997,1.141611576410268
1.2000000000000002,1.2016875621216077
1.2599999999999998,1.261763292831937
1.3200000000000003,1.321838815653029
1.38,1.3819141752220783
1.4399999999999995,1.4419894141731944
1.5,1.502064573554808
1.5599999999999996,1.5621396932039853
1.62,1.622214812087006
1.6799999999999997,1.682289968613486
1.7400000000000002,1.7423652009286974
1.7999999999999998,1.802440487536568
1.8599999999999994,1.8625154237256796
1.92,1.9225895831399435
1.9799999999999995,1.9826625948252177
2.04,2.0427341412535625
2.0999999999999996,2.1028039557985494
2.16,2.1628718197658063
2.2199999999999998,2.2229375590770166
2.2799999999999994,2.283001040709197
2.34,2.343062168986956
2.3999999999999995,2.4031208818175056
2.46,2.4631771469477712
2.5199999999999996,2.523230958311148
2.58,2.583282332519051
2.6399999999999997,2.643331305540281
2.7,2.7033779295925178
2.76,2.7634222703959272
2.8199999999999994,2.8234644035897882
2.88,2.883505778839529
2.9399999999999995,2.9435366414990223
3.,3.003594782937868


==> data/x=theta=0/exact_data_x=theta=0_w=1,1.25,1.csv <==
y,d
-3.,3.7523996127644184
-2.94,3.677356648872633
-2.88,3.602348174829365
-2.82,3.527326758415265
-2.76,3.452305344517484
-2.7,3.3772821126708674
-2.64,3.3022570036461016
-2.58,3.227229966423089
-2.52,3.15220096162396
-2.46,3.077169963723268
-2.4,3.002136963590578
-2.34,2.927101971176381
-2.2800000000000002,2.8520650185168464
-2.2199999999999998,2.7770261628234936
-2.16,2.7019854895691897
-2.1,2.6269431155778302
-2.04,2.551899192051675
-1.98,2.4768539074624663
-1.92,2.401807490226675
-1.86,2.3267602110599133
-1.8,2.251712384938215
-1.74,2.176664372549864
-1.6800000000000002,2.101616406697556
-1.62,2.026568456974231
-1.56,1.9515204888410707
-1.5,1.8764724669904609
-1.44,1.801424355020539
-1.3800000000000001,1.7263761150680057
-1.32,1.6513277073949406
-1.26,1.576279089914949
-1.2000000000000002,1.5012302176418872
-1.1400000000000001,1.4261810420395513
-1.08,1.351131510244328
-1.02,1.276081564123964
-0.96,1.2010311391232134
-0.8999999999999999,1.1259801628295407
-0.8399999999999999,1.0509285531666954
-0.7800000000000002,0.9758762160865128
-0.7200000000000002,0.9008230425726189
-0.6600000000000001,0.8257689046813077
-0.6000000000000001,0.7507136502018583
-0.54,0.6756570952765234
-0.48,0.6005990138870254
-0.41999999999999993,0.5255391222813597
-0.3600000000000003,0.4504770546652556
-0.30000000000000027,0.3754123223829367
-0.2400000000000002,0.3003442378268347
-0.18000000000000016,0.22527174983057519
-0.1200000000000001,0.15019299793171428
-0.06000000000000005,0.07510100548301273
0.,0.
0.06000000000000005,0.07510100548301275
0.1200000000000001,0.1501929979317143
0.17999999999999972,0.2252717498305752
0.23999999999999977,0.30034423782683484
0.2999999999999998,0.37541232238293676
0.3599999999999999,0.45047705466525567
0.41999999999999993,0.5255391222813598
0.48,0.6005990138870255
0.54,0.6756570952765236
0.5999999999999996,0.7507136502018584
0.6599999999999997,0.8257689046813079
0.7199999999999998,0.9008230425726192
0.7799999999999998,0.9758762160865131
0.8399999999999999,1.0509285531666959
0.8999999999999999,1.1259801628295416
0.96,1.2010311391232145
1.0199999999999996,1.2760815641239651
1.08,1.351131510244329
1.1399999999999997,1.4261810420395529
1.2000000000000002,1.5012302176418888
1.2599999999999998,1.5762790899149504
1.3200000000000003,1.6513277073949422
1.38,1.7263761150680075
1.4399999999999995,1.801424355020541
1.5,1.8764724669904629
1.5599999999999996,1.9515204888410727
1.62,2.0265684569742333
1.6799999999999997,2.1016164066975582
1.7400000000000002,2.1766643725498667
1.7999999999999998,2.2517123849382186
1.8599999999999994,2.326760211059917
1.92,2.401807490226679
1.9799999999999995,2.4768539074624707
2.04,2.5518991920516805
2.0999999999999996,2.626943115577836
2.16,2.7019854895691964
2.2199999999999998,2.7770261628235002
2.2799999999999994,2.8520650185168535
2.34,2.9271019711763886
2.3999999999999995,3.0021369635905866
2.46,3.077169963723277
2.5199999999999996,3.1522009616239695
2.58,3.2272299664230975
2.6399999999999997,3.3022570036461105
2.7,3.3772821126708767
2.76,3.452305344517493
2.8199999999999994,3.5273267584152745
2.88,3.602348174829375
2.9399999999999995,3.677356648872644
3.,3.75239961276443


==> data/x=theta=0/exact_data_x=theta=0_w=1,1.5,1.csv <==
y,d
-3.,4.482330754953916
-2.94,4.399542432129233
-2.88,4.314648300546326
-2.82,4.227985521121962
-2.76,4.139876204522791
-2.7,4.050795345787258
-2.64,3.961185692151905
-2.58,3.8713385896088783
-2.52,3.7813840801498873
-2.46,3.6913857654042865
-2.4,3.601372354934114
-2.34,3.5113553561131066
-2.2800000000000002,3.4213362822778217
-2.2199999999999998,3.3313154878041704
-2.16,3.2412932224214237
-2.1,3.1512696862460707
-2.04,3.061245060199262
-1.98,2.971219521222861
-1.92,2.881193250230139
-1.86,2.791166443461441
-1.8,2.701139339169608
-1.74,2.6111122157289794
-1.6800000000000002,2.5210851523402655
-1.62,2.43105809575834
-1.56,2.341030996352306
-1.5,2.251003808272403
-1.44,2.160976490219171
-1.3800000000000001,2.070949006829281
-1.32,1.980921323908002
-1.26,1.8908934051310426
-1.2000000000000002,1.8008652109945251
-1.1400000000000001,1.7108366978060925
-1.08,1.6208078162529442
-1.02,1.5307785093277093
-0.96,1.4407487116896442
-0.8999999999999999,1.3507183486193286
-0.8399999999999999,1.260687333829644
-0.7800000000000002,1.1706555667032967
-0.7200000000000002,1.0806229284478546
-0.6600000000000001,0.9905892767697236
-0.6000000000000001,0.9005544384671573
-0.54,0.8105181989020661
-0.48,0.7204802864954746
-0.41999999999999993,0.6304403489475128
-0.3600000000000003,0.540397914871593
-0.30000000000000027,0.4503523276131658
-0.2400000000000002,0.3603026201620205
-0.18000000000000016,0.27024724642365416
-0.1200000000000001,0.18018337795495432
-0.06000000000000005,0.090101555707995
0.,0.
0.06000000000000005,0.09010155570799504
0.1200000000000001,0.18018337795495437
0.17999999999999972,0.2702472464236543
0.23999999999999977,0.3603026201620207
0.2999999999999998,0.450352327613166
0.3599999999999999,0.5403979148715934
0.41999999999999993,0.6304403489475132
0.48,0.7204802864954752
0.54,0.8105181989020669
0.5999999999999996,0.9005544384671581
0.6599999999999997,0.9905892767697247
0.7199999999999998,1.080622928447856
0.7799999999999998,1.1706555667032983
0.8399999999999999,1.2606873338296456
0.8999999999999999,1.3507183486193306
0.96,1.4407487116896465
1.0199999999999996,1.5307785093277115
1.08,1.620807816252947
1.1399999999999997,1.7108366978060954
1.2000000000000002,1.800865210994528
1.2599999999999998,1.8908934051310455
1.3200000000000003,1.9809213239080048
1.38,2.0709490068292844
1.4399999999999995,2.1609764902191753
1.5,2.251003808272408
1.5599999999999996,2.341030996352311
1.62,2.4310580957583454
1.6799999999999997,2.521085152340271
1.7400000000000002,2.6111122157289857
1.7999999999999998,2.7011393391696146
1.8599999999999994,2.7911664434614476
1.92,2.881193250230146
1.9799999999999995,2.971219521222868
2.04,3.061245060199269
2.0999999999999996,3.151269686246078
2.16,3.2412932224214317
2.2199999999999998,3.3313154878041784
2.2799999999999994,3.4213362822778293
2.34,3.5113553561131146
2.3999999999999995,3.601372354934123
2.46,3.691385765404296
2.5199999999999996,3.7813840801498975
2.58,3.871338589608889
2.6399999999999997,3.9611856921519175
2.7,4.050795345787272
2.76,4.139876204522805
2.8199999999999994,4.227985521121975
2.88,4.314648300546338
2.9399999999999995,4.399542432129242
3.,4.482330754953923


==> data/x=theta=0/exact_data_x=theta=0_w=1,2,1.csv <==
y,d
-3.,5.073519637806526
-2.94,5.007623134022565
-2.88,4.942073149874816
-2.82,4.875752793820074
-2.76,4.808713246727265
-2.7,4.740905035332958
-2.64,4.672256463637116
-2.58,4.602690821313495
-2.52,4.532122544830995
-2.46,4.460456279620038
-2.4,4.3875851724650685
-2.34,4.313388830800633
-2.2800000000000002,4.23773067295503
-2.2199999999999998,4.160454383069734
-2.16,4.081379055169144
-2.1,4.000292717724107
-2.04,3.916944321160023
-1.98,3.8310330588269816
-1.92,3.7421854818531686
-1.86,3.649924316759746
-1.8,3.553669726446102
-1.74,3.452759042121139
-1.6800000000000002,3.3466033348745987
-1.62,3.2350696423194174
-1.56,3.1189775484994686
-1.5,3.0001109029002393
-1.44,2.880270083825629
-1.3800000000000001,2.76028715489086
-1.32,2.640291573924153
-1.26,2.5202936428782277
-1.2000000000000002,2.400294687012865
-1.1400000000000001,2.280295355679318
-1.08,2.1602959863874753
-1.02,2.040296722045472
-0.96,1.9202975475276953
-0.8999999999999999,1.8002982953559177
-0.8399999999999999,1.680298767460064
-0.7800000000000002,1.5602987608738634
-0.7200000000000002,1.4402980534273142
-0.6600000000000001,1.3202963898452857
-0.6000000000000001,1.200293507394593
-0.54,1.0802891634046963
-0.48,0.9602830619356626
-0.41999999999999993,0.8402748070755545
-0.3600000000000003,0.7202638246122762
-0.30000000000000027,0.6002492695355638
-0.2400000000000002,0.4802298338478711
-0.18000000000000016,0.3602033089095111
-0.1200000000000001,0.24016542592990492
-0.06000000000000005,0.12010265551350573
0.,0.
0.06000000000000005,0.12010265551350577
0.1200000000000001,0.24016542592990492
0.17999999999999972,0.3602033089095111
0.23999999999999977,0.48022983384787116
0.2999999999999998,0.6002492695355638
0.3599999999999999,0.7202638246122763
0.41999999999999993,0.8402748070755547
0.48,0.9602830619356628
0.54,1.0802891634046965
0.5999999999999996,1.2002935073945935
0.6599999999999997,1.3202963898452862
0.7199999999999998,1.4402980534273147
0.7799999999999998,1.5602987608738639
0.8399999999999999,1.6802987674600645
0.8999999999999999,1.8002982953559186
0.96,1.9202975475276967
1.0199999999999996,2.040296722045474
1.08,2.160295986387477
1.1399999999999997,2.2802953556793195
1.2000000000000002,2.4002946870128663
1.2599999999999998,2.5202936428782294
1.3200000000000003,2.640291573924156
1.38,2.7602871548908627
1.4399999999999995,2.8802700838256317
1.5,3.0001109029002433
1.5599999999999996,3.118977548499474
1.62,3.235069642319423
1.6799999999999997,3.3466033348746036
1.7400000000000002,3.452759042121142
1.7999999999999998,3.5536697264461026
1.8599999999999994,3.649924316759744
1.92,3.742185481853166
1.9799999999999995,3.831033058826977
2.04,3.9169443211600177
2.0999999999999996,4.000292717724102
2.16,4.081379055169139
2.2199999999999998,4.160454383069728
2.2799999999999994,4.237730672955024
2.34,4.313388830800628
2.3999999999999995,4.387585172465062
2.46,4.460456279620031
2.5199999999999996,4.532122544830987
2.58,4.6026908213134865
2.6399999999999997,4.6722564636371064
2.7,4.740905035332947
2.76,4.808713246727254
2.8199999999999994,4.875752793820061
2.88,4.942073149874801
2.9399999999999995,5.007623134022548
3.,5.073519637806509


==> data/x=theta=0/exact_data_x=theta=0_w=1,3,1.csv <==
y,d
-3.,5.381345172217467
-2.94,5.320430534430819
-2.88,5.261043595212348
-2.82,5.201056929186386
-2.76,5.140725560654968
-2.7,5.080029561371635
-2.64,5.018923669657304
-2.58,4.957370256910497
-2.52,4.895325532217226
-2.46,4.832742274082726
-2.4,4.769568883896617
-2.34,4.705749033238148
-2.2800000000000002,4.641221233559305
-2.2199999999999998,4.575918335011335
-2.16,4.50976692056685
-2.1,4.442686567475401
-2.04,4.3745888805160416
-1.98,4.305377294456355
-1.92,4.234948339509159
-1.86,4.163183787540575
-1.8,4.089953447003196
-1.74,4.0151142418256915
-1.6800000000000002,3.938507236800724
-1.62,3.8599550763506913
-1.56,3.77925858356029
-1.5,3.696192481503129
-1.44,3.6105001389059117
-1.3800000000000001,3.521886273526441
-1.32,3.430008595543415
-1.26,3.334461273290291
-1.2000000000000002,3.23475339894266
-1.1400000000000001,3.1302766114414657
-1.08,3.02025233431026
-1.02,2.9036335049324635
-0.96,2.7789392332969096
-0.8999999999999999,2.644076104845522
-0.8399999999999999,2.4964245282361412
-0.7800000000000002,2.334187194638306
-0.7200000000000002,2.1595790867175624
-0.6600000000000001,1.9798418160773803
-0.6000000000000001,1.7998884041764494
-0.54,1.6199303240504686
-0.48,1.4399698951657631
-0.41999999999999993,1.2600081091403015
-0.3600000000000003,1.0800445267750214
-0.30000000000000027,0.9000778225453229
-0.2400000000000002,0.720106057311092
-0.18000000000000016,0.5401261296684392
-0.1200000000000001,0.3601320942708319
-0.06000000000000005,0.18010485313132354
0.,0.
0.06000000000000005,0.18010485313132363
0.1200000000000001,0.36013209427083204
0.17999999999999972,0.5401261296684393
0.23999999999999977,0.7201060573110922
0.2999999999999998,0.9000778225453231
0.3599999999999999,1.0800445267750216
0.41999999999999993,1.260008109140302
0.48,1.439969895165764
0.54,1.6199303240504694
0.5999999999999996,1.7998884041764507
0.6599999999999997,1.9798418160773819
0.7199999999999998,2.159579086717564
0.7799999999999998,2.334187194638309
0.8399999999999999,2.4964245282361444
0.8999999999999999,2.6440761048455244
0.96,2.77893923329691
1.0199999999999996,2.903633504932463
1.08,3.0202523343102583
1.1399999999999997,3.130276611441463
1.2000000000000002,3.2347533989426562
1.2599999999999998,3.334461273290287
1.3200000000000003,3.430008595543411
1.38,3.5218862735264373
1.4399999999999995,3.6105001389059086
1.5,3.696192481503126
1.5599999999999996,3.779258583560287
1.62,3.859955076350688
1.6799999999999997,3.93850723680072
1.7400000000000002,4.015114241825686
1.7999999999999998,4.089953447003189
1.8599999999999994,4.163183787540567
1.92,4.23494833950915
1.9799999999999995,4.3053772944563455
2.04,4.374588880516031
2.0999999999999996,4.442686567475388
2.16,4.509766920566836
2.2199999999999998,4.575918335011319
2.2799999999999994,4.641221233559288
2.34,4.7057490332381295
2.3999999999999995,4.769568883896596
2.46,4.8327422740827055
2.5199999999999996,4.895325532217204
2.58,4.957370256910476
2.6399999999999997,5.018923669657282
2.7,5.080029561371614
2.76,5.140725560654948
2.8199999999999994,5.2010569291863655
2.88,5.261043595212328
2.9399999999999995,5.320430534430799
3.,5.38134517221745


==> data/x=theta=0/exact_data_x=theta=0_w=1,4,1.csv <==
y,d
-3.,5.475707430264609
-2.94,5.416113823577182
-2.88,5.358432314102081
-2.82,5.300164134044733
-2.76,5.241643727159366
-2.7,5.182862199834742
-2.64,5.123774047270726
-2.58,5.064350310809501
-2.52,5.004553935720929
-2.46,4.944345455775305
-2.4,4.883681724302825
-2.34,4.82251558749465
-2.2800000000000002,4.760795556881682
-2.2199999999999998,4.698465502549047
-2.16,4.6354642199915315
-2.1,4.571724868172463
-2.04,4.507174091595454
-1.98,4.441733348789976
-1.92,4.375316525280579
-1.86,4.307827533707425
-1.8,4.239162663736623
-1.74,4.1692084929257325
-1.6800000000000002,4.097840830714063
-1.62,4.024923489106147
-1.56,3.9503067295906598
-1.5,3.87382525668519
-1.44,3.7952961615256773
-1.3800000000000001,3.714516071519047
-1.32,3.631259259517587
-1.26,3.54527196287091
-1.2000000000000002,3.4562672005593957
-1.1400000000000001,3.3639171551333185
-1.08,3.2678441734553756
-1.02,3.167609765835871
-0.96,3.0626889488089706
-0.8999999999999999,2.9524441304792446
-0.8399999999999999,2.836087691740023
-0.7800000000000002,2.712603919733732
-0.7200000000000002,2.5806067886632387
-0.6600000000000001,2.438077821455864
-0.6000000000000001,2.2818561150097394
-0.54,2.106914350953251
-0.48,1.9067389659538854
-0.41999999999999993,1.6796546515809598
-0.3600000000000003,1.4398578979273158
-0.30000000000000027,1.1999296594277107
-0.2400000000000002,0.959996241847749
-0.18000000000000016,0.7200557030618281
-0.1200000000000001,0.48010021672414843
-0.06000000000000005,0.24010704886578374
0.,0.
0.06000000000000005,0.24010704886578368
0.1200000000000001,0.48010021672414854
0.17999999999999972,0.7200557030618284
0.23999999999999977,0.9599962418477495
0.2999999999999998,1.1999296594277113
0.3599999999999999,1.4398578979273167
0.41999999999999993,1.679654651580961
0.48,1.9067389659538874
0.54,2.1069143509532537
0.5999999999999996,2.281856115009741
0.6599999999999997,2.4380778214558654
0.7199999999999998,2.5806067886632382
0.7799999999999998,2.7126039197337306
0.8399999999999999,2.836087691740021
0.8999999999999999,2.9524441304792415
0.96,3.062688948808967
1.0199999999999996,3.1676097658358677
1.08,3.2678441734553725
1.1399999999999997,3.3639171551333162
1.2000000000000002,3.4562672005593944
1.2599999999999998,3.5452719628709084
1.3200000000000003,3.631259259517585
1.38,3.714516071519044
1.4399999999999995,3.7952961615256737
1.5,3.8738252566851856
1.5599999999999996,3.9503067295906535
1.62,4.024923489106141
1.6799999999999997,4.097840830714055
1.7400000000000002,4.169208492925724
1.7999999999999998,4.239162663736613
1.8599999999999994,4.307827533707413
1.92,4.3753165252805655
1.9799999999999995,4.441733348789961
2.04,4.507174091595438
2.0999999999999996,4.5717248681724465
2.16,4.635464219991514
2.2199999999999998,4.698465502549029
2.2799999999999994,4.760795556881664
2.34,4.822515587494633
2.3999999999999995,4.883681724302807
2.46,4.944345455775288
2.5199999999999996,5.004553935720913
2.58,5.064350310809486
2.6399999999999997,5.123774047270712
2.7,5.182862199834729
2.76,5.241643727159356
2.8199999999999994,5.300164134044723
2.88,5.358432314102073
2.9399999999999995,5.4161138235771755
3.,5.475707430264603


==> data/x=theta=0/exact_data_x=theta=0_w=1,6,1.csv <==
y,d
-3.,5.539616541028041
-2.94,5.480854345299862
-2.88,5.424325835351291
-2.82,5.367193766160019
-2.76,5.30987163402687
-2.7,5.252360461003666
-2.64,5.194610664219946
-2.58,5.136599846936278
-2.52,5.078294934120232
-2.46,5.019661123921941
-2.4,4.960660079517096
-2.34,4.901249798815503
-2.2800000000000002,4.84138430555204
-2.2199999999999998,4.781013201702108
-2.16,4.720081279935995
-2.1,4.658528135412527
-2.04,4.59628801806605
-1.98,4.533289728659977
-1.92,4.469454031977994
-1.86,4.40469512823732
-1.8,4.338919492733911
-1.74,4.272025174069768
-1.6800000000000002,4.203900981782482
-1.62,4.1344256166251405
-1.56,4.063466463964252
-1.5,3.990878509993919
-1.44,3.9165028119534315
-1.3800000000000001,3.840165576345626
-1.32,3.7616754724969126
-1.26,3.68082094017753
-1.2000000000000002,3.5973667639039393
-1.1400000000000001,3.511050324751676
-1.08,3.4215785606233378
-1.02,3.3286195523442514
-0.96,3.231790619942168
-0.8999999999999999,3.1306503611297822
-0.8399999999999999,3.0246897166995548
-0.7800000000000002,2.913301572325237
-0.7200000000000002,2.7957469502839802
-0.6600000000000001,2.6711326161498614
-0.6000000000000001,2.5383102364360544
-0.54,2.3957906764229193
-0.48,2.2415545950537745
-0.41999999999999993,2.072646822147739
-0.3600000000000003,1.8844579167703157
-0.30000000000000027,1.6685246773667697
-0.2400000000000002,1.4078546666243694
-0.18000000000000016,1.079927257862083
-0.1200000000000001,0.7200385701750837
-0.06000000000000005,0.3601115298585619
0.,0.
0.06000000000000005,0.36011152985856204
0.1200000000000001,0.7200385701750839
0.17999999999999972,1.0799272578620835
0.23999999999999977,1.4078546666243708
0.2999999999999998,1.6685246773667717
0.3599999999999999,1.884457916770318
0.41999999999999993,2.0726468221477408
0.48,2.2415545950537754
0.54,2.3957906764229193
0.5999999999999996,2.5383102364360535
0.6599999999999997,2.6711326161498588
0.7199999999999998,2.795746950283977
0.7799999999999998,2.913301572325234
0.8399999999999999,3.024689716699552
0.8999999999999999,3.13065036112978
0.96,3.231790619942166
1.0199999999999996,3.3286195523442506
1.08,3.421578560623337
1.1399999999999997,3.511050324751675
1.2000000000000002,3.597366763903937
1.2599999999999998,3.6808209401775267
1.3200000000000003,3.7616754724969086
1.38,3.840165576345621
1.4399999999999995,3.9165028119534253
1.5,3.9908785099939115
1.5599999999999996,4.063466463964243
1.62,4.134425616625131
1.6799999999999997,4.20390098178247
1.7400000000000002,4.272025174069754
1.7999999999999998,4.338919492733897
1.8599999999999994,4.404695128237304
1.92,4.469454031977979
1.9799999999999995,4.533289728659961
2.04,4.5962880180660335
2.0999999999999996,4.658528135412509
2.16,4.720081279935979
2.2199999999999998,4.781013201702094
2.2799999999999994,4.841384305552026
2.34,4.90124979881549
2.3999999999999995,4.960660079517084
2.46,5.019661123921932
2.5199999999999996,5.078294934120223
2.58,5.136599846936271
2.6399999999999997,5.19461066421994
2.7,5.252360461003662
2.76,5.309871634026866
2.8199999999999994,5.367193766160015
2.88,5.424325835351288
2.9399999999999995,5.48085434529986
3.,5.539616541028038


==> data/x=theta=0/exact_data_x=theta=0_w=1,8,1.csv <==
y,d
-3.,5.56210351941665
-2.94,5.503625448195466
-2.88,5.447502431330344
-2.82,5.390763598226562
-2.76,5.333856852830214
-2.7,5.276787052959326
-2.64,5.219502312666226
-2.58,5.161982926318126
-2.52,5.104197135395663
-2.46,5.046111692958408
-2.4,4.98768995833981
-2.34,4.928891572801289
-2.2800000000000002,4.869672224220176
-2.2199999999999998,4.809983321884911
-2.16,4.749771563389269
-2.1,4.6889782787700875
-2.04,4.627539683792378
-1.98,4.565385982988535
-1.92,4.5024403891437315
-1.86,4.438619253073428
-1.8,4.373831339410584
-1.74,4.307977161000728
-1.6800000000000002,4.240948314793909
-1.62,4.172626776035712
-1.56,4.102883840714264
-1.5,4.0315790302644645
-1.44,3.9585588961962865
-1.3800000000000001,3.883655926743832
-1.32,3.8066865005487815
-1.26,3.727448703838826
-1.2000000000000002,3.645719092514908
-1.1400000000000001,3.5612489879673443
-1.08,3.47376111081072
-1.02,3.3829444489947353
-0.96,3.288445399155023
-0.8999999999999999,3.1898531202178537
-0.8399999999999999,3.086694773751334
-0.7800000000000002,2.9784225510000475
-0.7200000000000002,2.8643676605624955
-0.6600000000000001,2.7437238997767412
-0.6000000000000001,2.615507674743813
-0.54,2.478429793651194
-0.48,2.330839658443824
-0.41999999999999993,2.1704890103683345
-0.3600000000000003,1.9940972532252392
-0.30000000000000027,1.7967145362225494
-0.2400000000000002,1.5699178382366996
-0.18000000000000016,1.2972831839305465
-0.1200000000000001,0.9450090729406895
-0.06000000000000005,0.48011461809383044
0.,0.
0.06000000000000005,0.48011461809383055
0.1200000000000001,0.9450090729406903
0.17999999999999972,1.2972831839305483
0.23999999999999977,1.5699178382367014
0.2999999999999998,1.7967145362225514
0.3599999999999999,1.9940972532252406
0.41999999999999993,2.1704890103683354
0.48,2.330839658443824
0.54,2.4784297936511925
0.5999999999999996,2.6155076747438106
0.6599999999999997,2.7437238997767377
0.7199999999999998,2.8643676605624924
0.7799999999999998,2.978422551000045
0.8399999999999999,3.086694773751332
0.8999999999999999,3.1898531202178524
0.96,3.288445399155022
1.0199999999999996,3.3829444489947345
1.08,3.473761110810719
1.1399999999999997,3.5612489879673426
1.2000000000000002,3.645719092514905
1.2599999999999998,3.727448703838822
1.3200000000000003,3.806686500548776
1.38,3.8836559267438258
1.4399999999999995,3.958558896196279
1.5,4.031579030264456
1.5599999999999996,4.102883840714254
1.62,4.172626776035702
1.6799999999999997,4.240948314793895
1.7400000000000002,4.3079771610007125
1.7999999999999998,4.373831339410569
1.8599999999999994,4.438619253073412
1.92,4.502440389143715
1.9799999999999995,4.565385982988519
2.04,4.627539683792363
2.0999999999999996,4.6889782787700724
2.16,4.749771563389256
2.2199999999999998,4.809983321884898
2.2799999999999994,4.8696722242201655
2.34,4.9288915728012785
2.3999999999999995,4.987689958339802
2.46,5.046111692958402
2.5199999999999996,5.1041971353956574
2.58,5.161982926318122
2.6399999999999997,5.219502312666222
2.7,5.276787052959324
2.76,5.3338568528302135
2.8199999999999994,5.39076359822656
2.88,5.447502431330342
2.9399999999999995,5.503625448195464
3.,5.562103519416649


==> data/x=y_theta=0/exact_data_x=y_theta=0_w=1,1,1.csv <==
y,d
-3.,4.321563775691361
-2.94,4.236289422205451
-2.88,4.151063677521464
-2.82,4.065789598201511
-2.76,3.9805208491529838
-2.7,3.8952401960029794
-2.64,3.809950967927784
-2.58,3.7246522800361777
-2.52,3.6393437512085463
-2.46,3.5540249301621607
-2.4,3.468695335558354
-2.34,3.383354450846649
-2.2800000000000002,3.2980017211447206
-2.2199999999999998,3.2126365492692264
-2.16,3.127258291302069
-2.1,3.0418662515506223
-2.04,2.956459676806771
-1.98,2.8710377497832664
-1.92,2.785599581581177
-1.86,2.7001442030107827
-1.8,2.6146705545489737
-1.74,2.5291774746665205
-1.6800000000000002,2.4436636861954897
-1.62,2.3581277803262264
-1.56,2.272568197718893
-1.5,2.186983206078561
-1.44,2.1013708733639755
-1.3800000000000001,2.0157290355626136
-1.32,1.9300552576457957
-1.26,1.8443467858845919
-1.2000000000000002,1.7586004891117095
-1.1400000000000001,1.6728127856842576
-1.08,1.5869795517272154
-1.02,1.50109600454709
-0.96,1.415156552629477
-0.8999999999999999,1.3291545999350876
-0.8399999999999999,1.2430822865579725
-0.7800000000000002,1.1569301389604303
-0.7200000000000002,1.0706865887478003
-0.6600000000000001,0.9843372952530925
-0.6000000000000001,0.8978641663445998
-0.54,0.8112438983638427
-0.48,0.7244457170928661
-0.41999999999999993,0.6374277226244948
-0.3600000000000003,0.5501306387398679
-0.30000000000000027,0.4624663439166947
-0.2400000000000002,0.3742947784735673
-0.18000000000000016,0.2853710785546877
-0.1200000000000001,0.19519753954216454
-0.06000000000000005,0.10243964860566349
0.,0.
0.06000000000000005,0.10243964860566346
0.1200000000000001,0.1951975395421645
0.17999999999999972,0.2853710785546877
0.23999999999999977,0.37429477847356724
0.2999999999999998,0.46246634391669467
0.3599999999999999,0.5501306387398677
0.41999999999999993,0.6374277226244947
0.48,0.724445717092866
0.54,0.8112438983638426
0.5999999999999996,0.8978641663445995
0.6599999999999997,0.9843372952530923
0.7199999999999998,1.0706865887478
0.7799999999999998,1.15693013896043
0.8399999999999999,1.2430822865579727
0.8999999999999999,1.3291545999350873
0.96,1.4151565526294767
1.0199999999999996,1.50109600454709
1.08,1.5869795517272154
1.1399999999999997,1.6728127856842576
1.2000000000000002,1.7586004891117093
1.2599999999999998,1.8443467858845919
1.3200000000000003,1.9300552576457954
1.38,2.0157290355626127
1.4399999999999995,2.1013708733639755
1.5,2.186983206078561
1.5599999999999996,2.272568197718893
1.62,2.3581277803262264
1.6799999999999997,2.4436636861954897
1.7400000000000002,2.52917747466652
1.7999999999999998,2.6146705545489732
1.8599999999999994,2.7001442030107823
1.92,2.7855995815811765
1.9799999999999995,2.871037749783266
2.04,2.95645967680677
2.0999999999999996,3.041866251550622
2.16,3.127258291302069
2.2199999999999998,3.212636549269226
2.2799999999999994,3.29800172114472
2.34,3.383354450846648
2.3999999999999995,3.468695335558353
2.46,3.5540249301621603
2.5199999999999996,3.639343751208546
2.58,3.724652280036177
2.6399999999999997,3.8099509679277834
2.7,3.895240196002979
2.76,3.9805208491529838
2.8199999999999994,4.065789598201511
2.88,4.1510636775214635
2.9399999999999995,4.236289422205451
3.,4.321563775691359


==> data/x=y_theta=0/exact_data_x=y_theta=0_w=1,1.25,1.csv <==
y,d
-3.,4.7406833426938055
-2.94,4.672555343136853
-2.88,4.584044118770308
-2.82,4.495640545626761
-2.76,4.406944901611489
-2.7,4.318007982120048
-2.64,4.228814946827893
-2.58,4.139355928632768
-2.52,4.049621333105297
-2.46,3.9596019967997615
-2.4,3.869289268076584
-2.34,3.7786751294207397
-2.2800000000000002,3.6877523143157873
-2.2199999999999998,3.596514422215386
-2.16,3.504956027532008
-2.1,3.413072778782632
-2.04,3.3208614839792205
-1.98,3.2283201784909004
-1.92,3.135448172005841
-1.86,3.0422460718545166
-1.8,2.9487157808033015
-1.74,2.8548604684398504
-1.6800000000000002,2.76068451638558
-1.62,2.6661934387151653
-1.56,2.5713937800722286
-1.5,2.476292994996294
-1.44,2.3808993129011444
-1.3800000000000001,2.285221593994436
-1.32,2.189269182282433
-1.26,2.0930517628093233
-1.2000000000000002,1.996579231673007
-1.1400000000000001,1.8998615894954662
-1.08,1.8029088724416813
-1.02,1.7057311404565028
-0.96,1.6083385514830875
-0.8999999999999999,1.5107415655187697
-0.8399999999999999,1.412951344718582
-0.7800000000000002,1.3149804518193389
-0.7200000000000002,1.2168443608185218
-0.6600000000000001,1.1185628559767562
-0.6000000000000001,1.0201457739928022
-0.54,0.9215714400204554
-0.48,0.8228067228805667
-0.41999999999999993,0.7238064440052592
-0.3600000000000003,0.6245065775622759
-0.30000000000000027,0.5248117544829316
-0.2400000000000002,0.4245700590626798
-0.18000000000000016,0.3235152342145007
-0.1200000000000001,0.22110456380711682
-0.06000000000000005,0.11589985694276914
0.,0.
0.06000000000000005,0.11589985694276914
0.1200000000000001,0.2211045638071168
0.17999999999999972,0.3235152342145006
0.23999999999999977,0.42457005906267975
0.2999999999999998,0.5248117544829316
0.3599999999999999,0.6245065775622759
0.41999999999999993,0.7238064440052593
0.48,0.8228067228805667
0.54,0.9215714400204553
0.5999999999999996,1.0201457739928022
0.6599999999999997,1.118562855976756
0.7199999999999998,1.2168443608185213
0.7799999999999998,1.3149804518193384
0.8399999999999999,1.4129513447185817
0.8999999999999999,1.5107415655187697
0.96,1.6083385514830875
1.0199999999999996,1.705731140456503
1.08,1.8029088724416815
1.1399999999999997,1.899861589495467
1.2000000000000002,1.9965792316730078
1.2599999999999998,2.093051762809324
1.3200000000000003,2.1892691822824335
1.38,2.2852215939944363
1.4399999999999995,2.3808993129011453
1.5,2.476292994996294
1.5599999999999996,2.5713937800722277
1.62,2.666193438715163
1.6799999999999997,2.7606845163855764
1.7400000000000002,2.854860468439844
1.7999999999999998,2.9487157808032936
1.8599999999999994,3.042246071854506
1.92,3.1354481720058267
1.9799999999999995,3.2283201784908826
2.04,3.320861483979199
2.0999999999999996,3.413072778782607
2.16,3.5049560275319798
2.2199999999999998,3.5965144222153547
2.2799999999999994,3.6877523143157522
2.34,3.778675129420701
2.3999999999999995,3.8692892680765425
2.46,3.959601996799718
2.5199999999999996,4.049621333105252
2.58,4.139355928632719
2.6399999999999997,4.2288149468278435
2.7,4.3180079821199975
2.76,4.406944901611436
2.8199999999999994,4.495640545626708
2.88,4.5840441187702545
2.9399999999999995,4.672555343136799
3.,4.74068334269386


==> data/x=y_theta=0/exact_data_x=y_theta=0_w=1,1.5,1.csv <==
y,d
-3.,4.9159783451095755
-2.94,4.879321618347465
-2.88,4.793644033667163
-2.82,4.70810893327805
-2.76,4.622314692761998
-2.7,4.53630453636876
-2.64,4.4500502054079325
-2.58,4.363529008504704
-2.52,4.276715775540796
-2.46,4.18958342259331
-2.4,4.102102779219057
-2.34,4.01424252079028
-2.2800000000000002,3.92596911754073
-2.2199999999999998,3.8372468174558505
-2.16,3.748037674045817
-2.1,3.6583016326905256
-2.04,3.5679966913354755
-1.98,3.477079153081813
-1.92,3.3855039891829146
-1.86,3.2932253305226955
-1.8,3.2001971030499945
-1.74,3.106373817038523
-1.6800000000000002,3.0117115106639085
-1.62,2.9161688347917023
-1.56,2.8197082482675424
-1.5,2.7222972726327077
-1.44,2.6239097345782874
-1.3800000000000001,2.5245269073675294
-1.32,2.424138453389365
-1.26,2.3227430730988354
-1.2000000000000002,2.2203487832291287
-1.1400000000000001,2.116972778688785
-1.08,2.012640873932849
-1.02,1.9073865642724985
-0.96,1.801249788710446
-0.8999999999999999,1.6942755090439696
-0.8399999999999999,1.5865122455620801
-0.7800000000000002,1.478010734362633
-0.7200000000000002,1.36882290929688
-0.6600000000000001,1.2590014870528368
-0.6000000000000001,1.148600582710275
-0.54,1.037678110708946
-0.48,0.9263011734248657
-0.41999999999999993,0.8145579325486316
-0.3600000000000003,0.7024979033165524
-0.30000000000000027,0.5900338999592106
-0.2400000000000002,0.4770080083152434
-0.18000000000000016,0.3631419872538444
-0.1200000000000001,0.24786494204946227
-0.06000000000000005,0.12967265648848197
0.,0.
0.06000000000000005,0.12967265648848197
0.1200000000000001,0.24786494204946227
0.17999999999999972,0.3631419872538444
0.23999999999999977,0.4770080083152434
0.2999999999999998,0.5900338999592106
0.3599999999999999,0.7024979033165525
0.41999999999999993,0.8145579325486316
0.48,0.9263011734248658
0.54,1.0376781107089466
0.5999999999999996,1.1486005827102754
0.6599999999999997,1.2590014870528368
0.7199999999999998,1.3688229092968802
0.7799999999999998,1.4780107343626332
0.8399999999999999,1.5865122455620806
0.8999999999999999,1.6942755090439698
0.96,1.8012497887104464
1.0199999999999996,1.9073865642724985
1.08,2.0126408739328476
1.1399999999999997,2.1169727786887824
1.2000000000000002,2.220348783229124
1.2599999999999998,2.3227430730988288
1.3200000000000003,2.424138453389355
1.38,2.5245269073675165
1.4399999999999995,2.6239097345782714
1.5,2.72229727263269
1.5599999999999996,2.8197082482675224
1.62,2.9161688347916805
1.6799999999999997,3.0117115106638845
1.7400000000000002,3.1063738170384982
1.7999999999999998,3.2001971030499687
1.8599999999999994,3.29322533052267
1.92,3.385503989182889
1.9799999999999995,3.477079153081787
2.04,3.56799669133545
2.0999999999999996,3.6583016326905002
2.16,3.748037674045792
2.2199999999999998,3.8372468174558265
2.2799999999999994,3.925969117540707
2.34,4.014242520790258
2.3999999999999995,4.102102779219036
2.46,4.189583422593291
2.5199999999999996,4.276715775540778
2.58,4.3635290085046865
2.6399999999999997,4.450050205407916
2.7,4.5363045363687435
2.76,4.6223146927619805
2.8199999999999994,4.708108933278033
2.88,4.793644033667145
2.9399999999999995,4.879321618347446
3.,4.915978345109608


==> data/x=y_theta=0/exact_data_x=y_theta=0_w=1,2,1.csv <==
y,d
-3.,5.071821684922022
-2.94,5.042577698870496
-2.88,4.978741763026043
-2.82,4.896553156546453
-2.76,4.814407667796273
-2.7,4.732201557673274
-2.64,4.649936257072669
-2.58,4.567595498969336
-2.52,4.48516193063923
-2.46,4.40261591523216
-2.4,4.319935194226349
-2.34,4.237094545348775
-2.2800000000000002,4.154065391443586
-2.2199999999999998,4.070815355800301
-2.16,3.9873077566197392
-2.1,3.9035010326811386
-2.04,3.819348091595986
-1.98,3.734795571631464
-1.92,3.649783008104456
-1.86,3.5642418961468345
-1.8,3.478094643763461
-1.74,3.391253413368544
-1.6800000000000002,3.303618857617308
-1.62,3.215078768153846
-1.56,3.1255066764754313
-1.5,3.034760478126415
-1.44,2.9426811999261417
-1.3800000000000001,2.849092101557906
-1.32,2.753798405292185
-1.26,2.656588086733381
-1.2000000000000002,2.557234331154313
-1.1400000000000001,2.455500433313671
-1.08,2.351148009921626
-1.02,2.2439492421781844
-0.96,2.133703245257307
-0.8999999999999999,2.0202553955502496
-0.8399999999999999,1.9035166719520595
-0.7800000000000002,1.7834785258469767
-0.7200000000000002,1.6602187067666676
-0.6600000000000001,1.53389562689481
-0.6000000000000001,1.4047325482259427
-0.54,1.27299617905098
-0.48,1.138975700452928
-0.41999999999999993,1.0029681683279408
-0.3600000000000003,0.8652764608783008
-0.30000000000000027,0.7262309529571805
-0.2400000000000002,0.5862413694948141
-0.18000000000000016,0.44540206166866547
-0.1200000000000001,0.303131264551339
-0.06000000000000005,0.15786778832083204
0.,0.
0.06000000000000005,0.15786778832083206
0.1200000000000001,0.30313126455133893
0.17999999999999972,0.44540206166866536
0.23999999999999977,0.586241369494814
0.2999999999999998,0.7262309529571804
0.3599999999999999,0.8652764608783008
0.41999999999999993,1.0029681683279408
0.48,1.138975700452928
0.54,1.27299617905098
0.5999999999999996,1.4047325482259427
0.6599999999999997,1.5338956268948094
0.7199999999999998,1.6602187067666658
0.7799999999999998,1.783478525846973
0.8399999999999999,1.9035166719520538
0.8999999999999999,2.0202553955502416
0.96,2.1337032452572973
1.0199999999999996,2.2439492421781733
1.08,2.351148009921614
1.1399999999999997,2.455500433313659
1.2000000000000002,2.5572343311543007
1.2599999999999998,2.656588086733369
1.3200000000000003,2.7537984052921733
1.38,2.849092101557895
1.4399999999999995,2.942681199926132
1.5,3.0347604781264055
1.5599999999999996,3.1255066764754225
1.62,3.215078768153838
1.6799999999999997,3.3036188576173005
1.7400000000000002,3.3912534133685366
1.7999999999999998,3.4780946437634537
1.8599999999999994,3.5642418961468265
1.92,3.6497830081044476
1.9799999999999995,3.734795571631455
2.04,3.8193480915959768
2.0999999999999996,3.9035010326811284
2.16,3.987307756619729
2.2199999999999998,4.07081535580029
2.2799999999999994,4.1540653914435755
2.34,4.237094545348764
2.3999999999999995,4.319935194226338
2.46,4.40261591523215
2.5199999999999996,4.48516193063922
2.58,4.567595498969325
2.6399999999999997,4.6499362570726595
2.7,4.732201557673263
2.76,4.814407667796262
2.8199999999999994,4.8965531565464415
2.88,4.97874176302603
2.9399999999999995,5.042577698870514
3.,5.071821684922038


==> data/x=y_theta=0/exact_data_x=y_theta=0_w=1,3,1.csv <==
y,d
-3.,5.180921257255096
-2.94,5.148513749815141
-2.88,5.104951809457648
-2.82,5.024979311648469
-2.76,4.9452370161728245
-2.7,4.865567272683981
-2.64,4.785990715242126
-2.58,4.706502234877855
-2.52,4.627097182194906
-2.46,4.547769766221444
-2.4,4.468512850894479
-2.34,4.389317737371854
-2.2800000000000002,4.310173909895581
-2.2199999999999998,4.231068738502051
-2.16,4.151987130489052
-2.1,4.072911120795347
-2.04,3.9938193894118217
-1.98,3.91468669146806
-1.92,3.8354831826170974
-1.86,3.756173618618374
-1.8,3.6767164033625397
-1.74,3.5970624537176037
-1.6800000000000002,3.517153842140561
-1.62,3.4369221671071455
-1.56,3.3562865985955335
-1.5,3.2751514839089717
-1.44,3.1934036293553363
-1.3800000000000001,3.110909261040853
-1.32,3.027522747483604
-1.26,2.943057770000178
-1.2000000000000002,2.857274006597126
-1.1400000000000001,2.7698915763663403
-1.08,2.6805784228417733
-1.02,2.5889376419154995
-0.96,2.494475514603537
-0.8999999999999999,2.39658620450661
-0.8399999999999999,2.2945257301011894
-0.7800000000000002,2.1873802411971783
-0.7200000000000002,2.074035230542029
-0.6600000000000001,1.9531584727558415
-0.6000000000000001,1.823208628559705
-0.54,1.68260051495565
-0.48,1.5300973658202441
-0.41999999999999993,1.3653710562794472
-0.3600000000000003,1.1895922361659084
-0.30000000000000027,1.0048312742085053
-0.2400000000000002,0.8132652808340352
-0.18000000000000016,0.6169060762197902
-0.1200000000000001,0.4177935521202373
-0.06000000000000005,0.21583767357188724
0.,0.
0.06000000000000005,0.2158376735718873
0.1200000000000001,0.41779355212023733
0.17999999999999972,0.6169060762197903
0.23999999999999977,0.8132652808340354
0.2999999999999998,1.0048312742085055
0.3599999999999999,1.1895922361659084
0.41999999999999993,1.3653710562794463
0.48,1.5300973658202413
0.54,1.6826005149556447
0.5999999999999996,1.8232086285596987
0.6599999999999997,1.953158472755835
0.7199999999999998,2.0740352305420227
0.7799999999999998,2.187380241197173
0.8399999999999999,2.2945257301011854
0.8999999999999999,2.3965862045066064
0.96,2.494475514603534
1.0199999999999996,2.5889376419154964
1.08,2.68057842284177
1.1399999999999997,2.7698915763663368
1.2000000000000002,2.8572740065971223
1.2599999999999998,2.9430577700001743
1.3200000000000003,3.0275227474836
1.38,3.110909261040849
1.4399999999999995,3.193403629355332
1.5,3.2751514839089673
1.5599999999999996,3.356286598595529
1.62,3.4369221671071415
1.6799999999999997,3.5171538421405564
1.7400000000000002,3.597062453717599
1.7999999999999998,3.6767164033625344
1.8599999999999994,3.7561736186183676
1.92,3.8354831826170903
1.9799999999999995,3.9146866914680523
2.04,3.993819389411813
2.0999999999999996,4.072911120795336
2.16,4.15198713048904
2.2199999999999998,4.231068738502039
2.2799999999999994,4.310173909895567
2.34,4.389317737371838
2.3999999999999995,4.468512850894463
2.46,4.547769766221426
2.5199999999999996,4.627097182194886
2.58,4.706502234877835
2.6399999999999997,4.785990715242103
2.7,4.865567272683957
2.76,4.9452370161728
2.8199999999999994,5.024979311648443
2.88,5.10495180945762
2.9399999999999995,5.148513749815155
3.,5.180921257255112


==> data/x=y_theta=0/exact_data_x=y_theta=0_w=1,4,1.csv <==
y,d
-3.,5.222202203926439
-2.94,5.188967983068836
-2.88,5.150638443149549
-2.82,5.0716968496295936
-2.76,4.992661584584417
-2.7,4.913744730343094
-2.64,4.834966087472667
-2.58,4.75632487364334
-2.52,4.677820582620311
-2.46,4.599452013490054
-2.4,4.521217122792814
-2.34,4.443112872869036
-2.2800000000000002,4.365135053674953
-2.2199999999999998,4.287278072707075
-2.16,4.209534707009784
-2.1,4.131895809643666
-2.04,4.054349961348633
-1.98,3.976883056105024
-1.92,3.899477806845001
-1.86,3.8221131546667833
-1.8,3.744763561418898
-1.74,3.6673981602746064
-1.6800000000000002,3.5899797389238652
-1.62,3.5124635804795505
-1.56,3.434795611457054
-1.5,3.3569269419622927
-1.44,3.278793459852389
-1.3800000000000001,3.2002834701656617
-1.32,3.121284041143534
-1.26,3.041683346803428
-1.2000000000000002,2.961314575868044
-1.1400000000000001,2.8799640367517556
-1.08,2.7974028083620475
-1.02,2.713345474413952
-0.96,2.627420264859817
-0.8999999999999999,2.5391747924454506
-0.8399999999999999,2.448054429617598
-0.7800000000000002,2.3533581466641813
-0.7200000000000002,2.254187924203455
-0.6600000000000001,2.149382504187456
-0.6000000000000001,2.037408893938778
-0.54,1.9161903428662368
-0.48,1.7828412215190204
-0.41999999999999993,1.6332432718040106
-0.3600000000000003,1.4619024008922168
-0.30000000000000027,1.2630871828909795
-0.2400000000000002,1.0365395928454673
-0.18000000000000016,0.7912208442334003
-0.1200000000000001,0.5354378336943326
-0.06000000000000005,0.27499498642540704
0.,0.
0.06000000000000005,0.27499498642540704
0.1200000000000001,0.5354378336943326
0.17999999999999972,0.7912208442334006
0.23999999999999977,1.0365395928454673
0.2999999999999998,1.2630871828909784
0.3599999999999999,1.4619024008922135
0.41999999999999993,1.6332432718040062
0.48,1.782841221519016
0.54,1.916190342866233
0.5999999999999996,2.037408893938775
0.6599999999999997,2.149382504187454
0.7199999999999998,2.2541879242034537
0.7799999999999998,2.35335814666418
0.8399999999999999,2.4480544296175966
0.8999999999999999,2.539174792445449
0.96,2.6274202648598153
1.0199999999999996,2.7133454744139502
1.08,2.7974028083620457
1.1399999999999997,2.8799640367517534
1.2000000000000002,2.961314575868042
1.2599999999999998,3.041683346803426
1.3200000000000003,3.1212840411435314
1.38,3.200283470165659
1.4399999999999995,3.2787934598523854
1.5,3.3569269419622887
1.5599999999999996,3.434795611457049
1.62,3.5124635804795448
1.6799999999999997,3.589979738923858
1.7400000000000002,3.667398160274598
1.7999999999999998,3.744763561418889
1.8599999999999994,3.8221131546667726
1.92,3.899477806844989
1.9799999999999995,3.9768830561050112
2.04,4.054349961348619
2.0999999999999996,4.13189580964365
2.16,4.209534707009767
2.2199999999999998,4.287278072707056
2.2799999999999994,4.365135053674933
2.34,4.443112872869015
2.3999999999999995,4.521217122792793
2.46,4.599452013490031
2.5199999999999996,4.677820582620287
2.58,4.756324873643314
2.6399999999999997,4.83496608747264
2.7,4.913744730343066
2.76,4.992661584584388
2.8199999999999994,5.0716968496295625
2.88,5.150638443149529
2.9399999999999995,5.188967983068851
3.,5.222202203926457


==> data/x=y_theta=0/exact_data_x=y_theta=0_w=1,6,1.csv <==
y,d
-3.,5.253429942384512
-2.94,5.21978659610044
-2.88,5.183489597464208
-2.82,5.1059297108131165
-2.76,5.027323407998653
-2.7,4.948865278163827
-2.64,4.870572435732411
-2.58,4.7924470327516895
-2.52,4.7144911427333165
-2.46,4.63670642686901
-2.4,4.5590940147604995
-2.34,4.48165439584456
-2.2800000000000002,4.404387289914081
-2.2199999999999998,4.327291493957135
-2.16,4.25036470025859
-2.1,4.173603279629951
-2.04,4.097002022244124
-1.98,4.020553826825344
-1.92,3.9442493268918075
-1.86,3.8680764404319343
-1.8,3.7920198258169924
-1.74,3.7160602267430614
-1.6800000000000002,3.6401737918860975
-1.62,3.564331516029949
-1.56,3.48851967643566
-1.5,3.4126974507850125
-1.44,3.33679018697525
-1.3800000000000001,3.260751975288573
-1.32,3.1845171908847725
-1.26,3.1079639900263825
-1.2000000000000002,3.0309901317160395
-1.1400000000000001,2.953463092159705
-1.08,2.875182202737266
-1.02,2.795942439107193
-0.96,2.715477405229377
-0.8999999999999999,2.633435633782513
-0.8399999999999999,2.5494041523268374
-0.7800000000000002,2.462860011932959
-0.7200000000000002,2.3731336985802187
-0.6600000000000001,2.2793833537772565
-0.6000000000000001,2.1805262840858384
-0.54,2.0751505234088143
-0.48,1.9613745581166626
-0.41999999999999993,1.8366133437496253
-0.3600000000000003,1.6971299619300193
-0.30000000000000027,1.5370839645531729
-0.2400000000000002,1.3461188647878082
-0.18000000000000016,1.1026490404233935
-0.1200000000000001,0.771946371553633
-0.06000000000000005,0.3951013947235391
0.,0.
0.06000000000000005,0.39510139472353933
0.1200000000000001,0.7719463715536333
0.17999999999999972,1.1026490404233922
0.23999999999999977,1.346118864787805
0.2999999999999998,1.5370839645531695
0.3599999999999999,1.6971299619300166
0.41999999999999993,1.8366133437496237
0.48,1.9613745581166617
0.54,2.075150523408814
0.5999999999999996,2.1805262840858384
0.6599999999999997,2.2793833537772556
0.7199999999999998,2.373133698580218
0.7799999999999998,2.4628600119329582
0.8399999999999999,2.5494041523268365
0.8999999999999999,2.633435633782512
0.96,2.715477405229376
1.0199999999999996,2.795942439107192
1.08,2.875182202737265
1.1399999999999997,2.953463092159704
1.2000000000000002,3.0309901317160373
1.2599999999999998,3.107963990026379
1.3200000000000003,3.184517190884768
1.38,3.2607519752885676
1.4399999999999995,3.336790186975244
1.5,3.412697450785005
1.5599999999999996,3.488519676435651
1.62,3.5643315160299394
1.6799999999999997,3.640173791886087
1.7400000000000002,3.7160602267430494
1.7999999999999998,3.792019825816979
1.8599999999999994,3.86807644043192
1.92,3.944249326891792
1.9799999999999995,4.020553826825328
2.04,4.097002022244106
2.0999999999999996,4.1736032796299325
2.16,4.25036470025857
2.2199999999999998,4.327291493957115
2.2799999999999994,4.404387289914059
2.34,4.4816543958445365
2.3999999999999995,4.5590940147604755
2.46,4.636706426868985
2.5199999999999996,4.714491142733291
2.58,4.792447032751662
2.6399999999999997,4.870572435732383
2.7,4.948865278163798
2.76,5.0273234079986215
2.8199999999999994,5.105929710813084
2.88,5.183489597464189
2.9399999999999995,5.219786596100458
3.,5.253429942384534


==> data/x=y_theta=0/exact_data_x=y_theta=0_w=1,8,1.csv <==
y,d
-3.,5.265010995262143
-2.94,5.231263380481987
-2.88,5.195359456078968
-2.82,5.118158820372789
-2.76,5.039690550958222
-2.7,4.961380026163517
-2.64,4.883242964096544
-2.58,4.805282423176895
-2.52,4.727501240416991
-2.46,4.649901932798294
-2.4,4.57248659107316
-2.34,4.495256786205472
-2.2800000000000002,4.418213457473294
-2.2199999999999998,4.341356779494794
-2.16,4.264686003446765
-2.1,4.18819926670785
-2.04,4.1118933637517046
-1.98,4.035763469354455
-1.92,3.959802803214741
-1.86,3.8840022232103038
-1.8,3.808349732751969
-1.74,3.7328298663834234
-1.6800000000000002,3.6574231464449056
-1.62,3.5821100181199657
-1.56,3.5068857820563486
-1.5,3.431699102121622
-1.44,3.3564952736338887
-1.3800000000000001,3.281248219775476
-1.32,3.205879060389745
-1.26,3.1302902726160555
-1.2000000000000002,3.0544079836965
-1.1400000000000001,2.9780882316325483
-1.08,2.901169309572058
-1.02,2.8234752881970104
-0.96,2.744742726603997
-0.8999999999999999,2.6646757876530387
-0.8399999999999999,2.582898820596739
-0.7800000000000002,2.4989208266381446
-0.7200000000000002,2.4121431926687125
-0.6600000000000001,2.32179908219761
-0.6000000000000001,2.2268986840203198
-0.54,2.126167870514891
-0.48,2.0179283473648852
-0.41999999999999993,1.8999161880196669
-0.3600000000000003,1.768965155303452
-0.30000000000000027,1.6203864814279374
-0.2400000000000002,1.4466985806657593
-0.18000000000000016,1.234183526588161
-0.1200000000000001,0.9509551835639866
-0.06000000000000005,0.5166280726714827
0.,0.
0.06000000000000005,0.5166280726714829
0.1200000000000001,0.950955183563985
0.17999999999999972,1.234183526588158
0.23999999999999977,1.4466985806657562
0.2999999999999998,1.6203864814279347
0.3599999999999999,1.7689651553034504
0.41999999999999993,1.8999161880196662
0.48,2.0179283473648852
0.54,2.126167870514891
0.5999999999999996,2.2268986840203193
0.6599999999999997,2.3217990821976096
0.7199999999999998,2.4121431926687116
0.7799999999999998,2.4989208266381437
0.8399999999999999,2.5828988205967387
0.8999999999999999,2.6646757876530387
0.96,2.7447427266039965
1.0199999999999996,2.8234752881970095
1.08,2.9011693095720563
1.1399999999999997,2.978088231632546
1.2000000000000002,3.0544079836964975
1.2599999999999998,3.1302902726160515
1.3200000000000003,3.2058790603897394
1.38,3.2812482197754695
1.4399999999999995,3.3564952736338802
1.5,3.4316991021216126
1.5599999999999996,3.5068857820563384
1.62,3.582110018119954
1.6799999999999997,3.6574231464448936
1.7400000000000002,3.73282986638341
1.7999999999999998,3.8083497327519544
1.8599999999999994,3.884002223210288
1.92,3.9598028032147257
1.9799999999999995,4.035763469354437
2.04,4.111893363751686
2.0999999999999996,4.188199266707829
2.16,4.2646860034467435
2.2199999999999998,4.341356779494772
2.2799999999999994,4.4182134574732705
2.34,4.495256786205449
2.3999999999999995,4.572486591073135
2.46,4.649901932798267
2.5199999999999996,4.727501240416964
2.58,4.805282423176866
2.6399999999999997,4.883242964096515
2.7,4.961380026163486
2.76,5.03969055095819
2.8199999999999994,5.118158820372756
2.88,5.19535945607895
2.9399999999999995,5.231263380482004
3.,5.265010995262164

